Weak Charge Form Factor Determination at the Electron-Ion Collider

Determining the weak charge form factor, $F_W(Q^2)$, of nuclei over a continuous range of momentum transfers, $0\lesssim Q^2 \lesssim 0.1$ GeV$^2$, is essential for mapping out the distribution of neutrons in nuclei. The neutron density distribution has significant implications for a broad range of areas, including studies of nuclear structure, neutron stars, and physics beyond the Standard Model. Currently, our knowledge of $F_W(Q^2)$ comes primarily from fixed target experiments that measure the parity-violating asymmetry in coherent elastic electron-ion scattering. Fixed target experiments, such as CREX and PREX-1,2, have provided high-precision weak charge form factor extractions for the $^{48}{\rm Ca}$ and $^{208}{\rm Pb}$ nuclei, respectively. However, a major limitation of fixed target experiments is that they each provide data only at a single value of $Q^2$. With the proposed Electron-Ion Collider (EIC) on the horizon, we explore its potential to impact the determination of the weak charge form factor. While it cannot compete with the precision of fixed target experiments, it can provide data over a wide and continuous range of $Q^2$ values, and for a wide variety of nuclei. We show that with data corresponding to an integrated luminosity of ${\cal L} \sim $ 500/$A$ fb$^{-1}$, where $A$ is the nucleus atomic weight, the EIC can significantly impact constraints by lifting degeneracies in theoretical models of the neutron density distribution. Ensuring EIC detector coverage at low $Q^2$ and large negative pseudorapidities will be essential for such $F_W(Q^2)$ measurements.

==> ana/fig1_Ca.txt <==
# Q2 APVSM APVerror APVsyst
1.02500000e-03 8.77570205e-08 1.03813042e-07 8.77570205e-10
1.07625000e-03 9.21205803e-08 1.06661262e-07 9.21205803e-10
1.13006250e-03 9.66997953e-08 1.09602382e-07 9.66997953e-10
1.18656563e-03 1.01505184e-07 1.12640535e-07 1.01505184e-09
1.24589391e-03 1.06547764e-07 1.15780117e-07 1.06547764e-09
1.30818860e-03 1.11839071e-07 1.19025803e-07 1.11839071e-09
1.37359803e-03 1.17391186e-07 1.22382569e-07 1.17391186e-09
1.44227793e-03 1.23216753e-07 1.25855721e-07 1.23216753e-09
1.51439183e-03 1.29329007e-07 1.29450920e-07 1.29329007e-09
1.59011142e-03 1.35741801e-07 1.33174209e-07 1.35741801e-09
1.66961699e-03 1.42469626e-07 1.37032051e-07 1.42469626e-09
1.75309784e-03 1.49527640e-07 1.41031362e-07 1.49527640e-09
1.84075273e-03 1.56931696e-07 1.45179551e-07 1.56931696e-09
1.93279037e-03 1.64698370e-07 1.49484564e-07 1.64698370e-09
2.02942989e-03 1.72844987e-07 1.53954934e-07 1.72844987e-09
2.13090138e-03 1.81389651e-07 1.58599829e-07 1.81389651e-09
2.23744645e-03 1.90351277e-07 1.63429118e-07 1.90351277e-09
2.34931878e-03 1.99749613e-07 1.68453433e-07 1.99749613e-09
2.46678471e-03 2.09605279e-07 1.73684241e-07 2.09605279e-09
2.59012395e-03 2.19939791e-07 1.79133924e-07 2.19939791e-09
2.71963015e-03 2.30775592e-07 1.84815872e-07 2.30775592e-09
2.85561166e-03 2.42136083e-07 1.90744580e-07 2.42136083e-09
2.99839224e-03 2.54045649e-07 1.96935761e-07 2.54045649e-09
3.14831185e-03 2.66529688e-07 2.03406469e-07 2.66529688e-09
3.30572744e-03 2.79614642e-07 2.10175241e-07 2.79614642e-09
3.47101381e-03 2.93328016e-07 2.17262251e-07 2.93328016e-09
3.64456451e-03 3.07698403e-07 2.24689489e-07 3.07698403e-09
3.82679273e-03 3.22755506e-07 2.32480955e-07 3.22755506e-09
4.01813237e-03 3.38530155e-07 2.40662888e-07 3.38530155e-09
4.21903899e-03 3.55054319e-07 2.49264015e-07 3.55054319e-09
4.42999093e-03 3.72361113e-07 2.58315838e-07 3.72361113e-09
4.65149048e-03 3.90484804e-07 2.67852959e-07 3.90484804e-09
4.88406501e-03 4.09460802e-07 2.77913450e-07 4.09460802e-09
5.12826826e-03 4.29325646e-07 2.88539277e-07 4.29325646e-09
5.38468167e-03 4.50116984e-07 2.99776778e-07 4.50116984e-09
5.65391575e-03 4.71873531e-07 3.11677220e-07 4.71873531e-09
5.93661154e-03 4.94635019e-07 3.24297430e-07 4.94635019e-09
6.23344212e-03 5.18442128e-07 3.37700533e-07 5.18442128e-09
6.54511422e-03 5.43336394e-07 3.51956791e-07 5.43336394e-09
6.87236993e-03 5.69360096e-07 3.67144589e-07 5.69360096e-09
7.21598843e-03 5.96556107e-07 3.83351572e-07 5.96556107e-09
7.57678785e-03 6.24967710e-07 4.00675974e-07 6.24967710e-09
7.95562724e-03 6.54638383e-07 4.19228180e-07 6.54638383e-09
8.35340861e-03 6.85611512e-07 4.39132547e-07 6.85611512e-09
8.77107904e-03 7.17930065e-07 4.60529563e-07 7.17930065e-09
9.20963299e-03 7.51636174e-07 4.83578397e-07 7.51636174e-09
9.67011464e-03 7.86770643e-07 5.08459932e-07 7.86770643e-09
1.01536204e-02 8.23372338e-07 5.35380381e-07 8.23372338e-09
1.05052823e-02 8.50231719e-07 8.72305684e-07 8.50231719e-09
1.07153880e-02 8.65956379e-07 8.91541008e-07 8.65956379e-09
1.09296958e-02 8.81934941e-07 9.11442392e-07 8.81934941e-09
1.11482897e-02 8.98169357e-07 9.32041656e-07 8.98169357e-09
1.13712555e-02 9.14661439e-07 9.53372530e-07 9.14661439e-09
1.15986806e-02 9.31412838e-07 9.75470793e-07 9.31412838e-09
1.18306542e-02 9.48425032e-07 9.98374422e-07 9.48425032e-09
1.20672673e-02 9.65699307e-07 1.02212376e-06 9.65699307e-09
1.23086126e-02 9.83236736e-07 1.04676168e-06 9.83236736e-09
1.25547849e-02 1.00103816e-06 1.07233379e-06 1.00103816e-08
1.28058806e-02 1.01910416e-06 1.09888866e-06 1.01910416e-08
1.30619982e-02 1.03743505e-06 1.12647800e-06 1.03743505e-08
1.33232381e-02 1.05603082e-06 1.15515697e-06 1.05603082e-08
1.35897029e-02 1.07489113e-06 1.18498442e-06 1.07489113e-08
1.38614970e-02 1.09401526e-06 1.21602319e-06 1.09401526e-08
1.41387269e-02 1.11340209e-06 1.24834047e-06 1.11340209e-08
1.44215014e-02 1.13305007e-06 1.28200810e-06 1.13305007e-08
1.47099315e-02 1.15295714e-06 1.31710304e-06 1.15295714e-08
1.50041301e-02 1.17312072e-06 1.35370776e-06 1.17312072e-08
1.53042127e-02 1.19353763e-06 1.39191073e-06 1.19353763e-08
1.56102969e-02 1.21420407e-06 1.43180697e-06 1.21420407e-08
1.59225029e-02 1.23511552e-06 1.47349859e-06 1.23511552e-08
1.62409529e-02 1.25626670e-06 1.51709551e-06 1.25626670e-08
1.65657720e-02 1.27765147e-06 1.56271612e-06 1.27765147e-08
1.68970874e-02 1.29926277e-06 1.61048809e-06 1.29926277e-08
1.72350292e-02 1.32109252e-06 1.66054929e-06 1.32109252e-08
1.75797298e-02 1.34313151e-06 1.71304876e-06 1.34313151e-08
1.79313244e-02 1.36536929e-06 1.76814780e-06 1.36536929e-08
1.82899509e-02 1.38779406e-06 1.82602123e-06 1.38779406e-08
1.86557499e-02 1.41039251e-06 1.88685876e-06 1.41039251e-08
1.90288649e-02 1.43314967e-06 1.95086656e-06 1.43314967e-08
1.94094422e-02 1.45604872e-06 2.01826899e-06 1.45604872e-08
1.97976310e-02 1.47907084e-06 2.08931058e-06 1.47907084e-08
2.01935836e-02 1.50219492e-06 2.16425826e-06 1.50219492e-08
2.05974553e-02 1.52539737e-06 2.24340387e-06 1.52539737e-08
2.10094044e-02 1.54865180e-06 2.32706702e-06 1.54865180e-08
2.14295925e-02 1.57192871e-06 2.41559838e-06 1.57192871e-08
2.18581843e-02 1.59519515e-06 2.50938336e-06 1.59519515e-08
2.22953480e-02 1.61841427e-06 2.60884637e-06 1.61841427e-08
2.27412550e-02 1.64154487e-06 2.71445571e-06 1.64154487e-08
2.31960801e-02 1.66454086e-06 2.82672922e-06 1.66454086e-08
2.36600017e-02 1.68735061e-06 2.94624069e-06 1.68735061e-08
2.41332017e-02 1.70991627e-06 3.07362747e-06 1.70991627e-08
2.46158658e-02 1.73217291e-06 3.20959914e-06 1.73217291e-08
2.51081831e-02 1.75404757e-06 3.35494778e-06 1.75404757e-08
2.56103467e-02 1.77545809e-06 3.51055987e-06 1.77545809e-08
2.61225537e-02 1.79631186e-06 3.67743038e-06 1.79631186e-08
2.66450047e-02 1.81650416e-06 3.85667940e-06 1.81650416e-08
2.71779048e-02 1.83591641e-06 4.04957185e-06 1.83591641e-08
2.77214629e-02 1.85441389e-06 4.25754103e-06 1.85441389e-08
2.82758922e-02 1.87184320e-06 4.48221681e-06 1.87184320e-08
2.88414100e-02 1.88802900e-06 4.72545970e-06 1.88802900e-08
2.94182382e-02 1.90277027e-06 4.98940204e-06 1.90277027e-08
3.00066030e-02 1.91583561e-06 5.27649839e-06 1.91583561e-08
3.06067351e-02 1.92695759e-06 5.58958740e-06 1.92695759e-08
3.12188698e-02 1.93582561e-06 5.93196826e-06 1.93582561e-08
3.18432472e-02 1.94207725e-06 6.30749624e-06 1.94207725e-08
3.24801121e-02 1.94528714e-06 6.72070259e-06 1.94528714e-08
3.31297143e-02 1.94495313e-06 7.17694684e-06 1.94495313e-08
3.37923086e-02 1.94047838e-06 7.68261180e-06 1.94047838e-08
3.44681548e-02 1.93114830e-06 8.24535610e-06 1.93114830e-08
3.51575179e-02 1.91610040e-06 8.87444498e-06 1.91610040e-08
3.58606683e-02 1.89428426e-06 9.58118901e-06 1.89428426e-08
3.65778816e-02 1.86440780e-06 1.03795344e-05 1.86440780e-08
3.73094393e-02 1.82486395e-06 1.12868693e-05 1.82486395e-08
3.80556280e-02 1.77362873e-06 1.23251444e-05 1.77362873e-08
3.88167406e-02 1.70811713e-06 1.35224604e-05 1.70811713e-08
3.95930754e-02 1.62497449e-06 1.49153663e-05 1.62497449e-08
4.03849369e-02 1.51976743e-06 1.65522685e-05 1.51976743e-08
4.11926357e-02 1.38651250e-06 1.84986337e-05 1.38651250e-08
4.20164884e-02 1.21693421e-06 2.08451876e-05 1.21693421e-08
4.28568181e-02 9.99251585e-07 2.37213392e-05 9.99251585e-09
4.37139545e-02 7.16103328e-07 2.73181703e-05 7.16103328e-09
4.45882336e-02 3.40803023e-07 3.19300074e-05 3.40803023e-09
4.54799983e-02 1.69882374e-07 3.80348044e-05 1.69882374e-09
4.63895982e-02 8.90873070e-07 4.64633232e-05 8.90873070e-09
4.73173902e-02 1.96417625e-06 5.87970653e-05 1.96417625e-08
4.82637380e-02 3.69493057e-06 7.84590557e-05 3.69493057e-08
4.92290128e-02 6.87498262e-06 1.14465537e-04 6.87498262e-08
5.02135930e-02 1.43209461e-05 2.00323274e-04 1.43209461e-07
5.12178649e-02 4.04656759e-05 6.02810411e-04 4.04656759e-07
5.22422222e-02 4.12556689e-05 4.56667511e-04 4.12556689e-07
5.32870666e-02 2.10560869e-05 1.94356936e-04 2.10560869e-07
5.43528080e-02 1.50041599e-05 1.25351012e-04 1.50041599e-07
5.54398641e-02 1.22455695e-05 9.42486454e-05 1.22455695e-07
5.65486614e-02 1.06946458e-05 7.67074075e-05 1.06946458e-07
5.76796346e-02 9.71519586e-06 6.55372171e-05 9.71519586e-08
5.88332273e-02 9.05028618e-06 5.78694791e-05 9.05028618e-08
6.00098919e-02 8.57665264e-06 5.23372047e-05 8.57665264e-08
6.12100897e-02 8.22784191e-06 4.82071946e-05 8.22784191e-08
6.24342915e-02 7.96486411e-06 4.50515151e-05 7.96486411e-08
6.36829773e-02 7.76331781e-06 4.26041156e-05 7.76331781e-08
6.49566369e-02 7.60712973e-06 4.06913564e-05 7.60712973e-08
6.62557696e-02 7.48525866e-06 3.91955337e-05 7.48525866e-08
6.75808850e-02 7.38984624e-06 3.80344706e-05 7.38984624e-08
6.89325027e-02 7.31512394e-06 3.71494943e-05 7.31512394e-08
7.03111528e-02 7.25673827e-06 3.64980456e-05 7.25673827e-08
7.17173758e-02 7.21131817e-06 3.60489768e-05 7.21131817e-08
7.31517233e-02 7.17618853e-06 3.57794713e-05 7.17618853e-08
7.46147578e-02 7.14917474e-06 3.56729823e-05 7.14917474e-08
7.61070530e-02 7.12846567e-06 3.57178295e-05 7.12846567e-08
7.76291940e-02 7.11251501e-06 3.59062389e-05 7.11251501e-08
7.91817779e-02 7.09996829e-06 3.62336857e-05 7.09996829e-08
8.07654134e-02 7.08960733e-06 3.66984577e-05 7.08960733e-08
8.23807217e-02 7.08030651e-06 3.73013808e-05 7.08030651e-08
8.40283362e-02 7.07099717e-06 3.80456737e-05 7.07099717e-08
8.57089029e-02 7.06063714e-06 3.89369092e-05 7.06063714e-08
8.74230809e-02 7.04818354e-06 3.99830730e-05 7.04818354e-08
8.91715425e-02 7.03256708e-06 4.11947146e-05 7.03256708e-08
9.09549734e-02 7.01266642e-06 4.25851957e-05 7.01266642e-08
9.27740729e-02 6.98728125e-06 4.41710474e-05 6.98728125e-08
9.46295543e-02 6.95510260e-06 4.59724520e-05 6.95510260e-08
9.65221454e-02 6.91467894e-06 4.80138807e-05 6.91467894e-08
9.84525883e-02 6.86437585e-06 5.03249228e-05 6.86437585e-08
1.00421640e-01 6.80232704e-06 5.29413650e-05 6.80232704e-08
1.02430073e-01 6.72637327e-06 5.59065965e-05 6.72637327e-08
1.04478674e-01 6.63398473e-06 5.92734511e-05 6.63398473e-08
1.06568248e-01 6.52216054e-06 6.31066411e-05 6.52216054e-08
1.08699613e-01 6.38729652e-06 6.74860106e-05 6.38729652e-08
1.10873605e-01 6.22500804e-06 7.25109367e-05 6.22500804e-08
1.13091077e-01 6.02988853e-06 7.83063755e-05 6.02988853e-08
1.15352899e-01 5.79517413e-06 8.50313065e-05 5.79517413e-08


==> ana/fig1_Pb.txt <==
# Q2 APVSM APVerror APVsyst
1.02500000e-03 9.63503156e-08 5.71988240e-08 9.63503156e-10
1.07625000e-03 1.01103197e-07 5.90151568e-08 1.01103197e-09
1.13006250e-03 1.06086995e-07 6.09108333e-08 1.06086995e-09
1.18656563e-03 1.11312548e-07 6.28909773e-08 1.11312548e-09
1.24589391e-03 1.16791162e-07 6.49611604e-08 1.16791162e-09
1.30818860e-03 1.22534623e-07 6.71274498e-08 1.22534623e-09
1.37359803e-03 1.28555212e-07 6.93964625e-08 1.28555212e-09
1.44227793e-03 1.34865723e-07 7.17754262e-08 1.34865723e-09
1.51439183e-03 1.41479472e-07 7.42722482e-08 1.41479472e-09
1.59011142e-03 1.48410314e-07 7.68955943e-08 1.48410314e-09
1.66961699e-03 1.55672653e-07 7.96549771e-08 1.55672653e-09
1.75309784e-03 1.63281454e-07 8.25608576e-08 1.63281454e-09
1.84075273e-03 1.71252253e-07 8.56247610e-08 1.71252253e-09
1.93279037e-03 1.79601165e-07 8.88594090e-08 1.79601165e-09
2.02942989e-03 1.88344886e-07 9.22788718e-08 1.88344886e-09
2.13090138e-03 1.97500703e-07 9.58987431e-08 1.97500703e-09
2.23744645e-03 2.07086485e-07 9.97363422e-08 2.07086485e-09
2.34931878e-03 2.17120686e-07 1.03810948e-07 2.17120686e-09
2.46678471e-03 2.27622328e-07 1.08144070e-07 2.27622328e-09
2.59012395e-03 2.38610993e-07 1.12759767e-07 2.38610993e-09
2.71963015e-03 2.50106795e-07 1.17685014e-07 2.50106795e-09
2.85561166e-03 2.62130351e-07 1.22950140e-07 2.62130351e-09
2.99839224e-03 2.74702738e-07 1.28589341e-07 2.74702738e-09
3.14831185e-03 2.87845442e-07 1.34641284e-07 2.87845442e-09
3.30572744e-03 3.01580283e-07 1.41149826e-07 3.01580283e-09
3.47101381e-03 3.15929333e-07 1.48164880e-07 3.15929333e-09
3.64456451e-03 3.30914804e-07 1.55743442e-07 3.30914804e-09
3.82679273e-03 3.46558906e-07 1.63950833e-07 3.46558906e-09
4.01813237e-03 3.62883682e-07 1.72862213e-07 3.62883682e-09
4.21903899e-03 3.79910791e-07 1.82564408e-07 3.79910791e-09
4.42999093e-03 3.97661242e-07 1.93158171e-07 3.97661242e-09
4.65149048e-03 4.16155066e-07 2.04760956e-07 4.16155066e-09
4.88406501e-03 4.35410898e-07 2.17510374e-07 4.35410898e-09
5.12826826e-03 4.55445466e-07 2.31568520e-07 4.55445466e-09
5.38468167e-03 4.76272930e-07 2.47127427e-07 4.76272930e-09
5.65391575e-03 4.97904061e-07 2.64416015e-07 4.97904061e-09
5.93661154e-03 5.20345180e-07 2.83709019e-07 5.20345180e-09
6.23344212e-03 5.43596794e-07 3.05338575e-07 5.43596794e-09
6.54511422e-03 5.67651823e-07 3.29709426e-07 5.67651823e-09
6.87236993e-03 5.92493263e-07 3.57319118e-07 5.92493263e-09
7.21598843e-03 6.18091069e-07 3.88785188e-07 6.18091069e-09
7.57678785e-03 6.44397939e-07 4.24882310e-07 6.44397939e-09
7.95562724e-03 6.71343509e-07 4.66593860e-07 6.71343509e-09
8.35340861e-03 6.98826223e-07 5.15184848e-07 6.98826223e-09
8.77107904e-03 7.26701684e-07 5.72307190e-07 7.26701684e-09
9.20963299e-03 7.54765585e-07 6.40155256e-07 7.54765585e-09
9.67011464e-03 7.82727982e-07 7.21701902e-07 7.82727982e-09
1.01536204e-02 8.10173287e-07 8.21067848e-07 8.10173287e-09
1.05052823e-02 8.29414182e-07 1.42139271e-06 8.29414182e-09
1.07153880e-02 8.39849252e-07 1.50731899e-06 8.39849252e-09
1.09296958e-02 8.49934830e-07 1.60185497e-06 8.49934830e-09
1.11482897e-02 8.59586684e-07 1.70625206e-06 8.59586684e-09
1.13712555e-02 8.68703634e-07 1.82200874e-06 8.68703634e-09
1.15986806e-02 8.77163235e-07 1.95093403e-06 8.77163235e-09
1.18306542e-02 8.84816066e-07 2.09523153e-06 8.84816066e-09
1.20672673e-02 8.91478067e-07 2.25761215e-06 8.91478067e-09
1.23086126e-02 8.96920113e-07 2.44144781e-06 8.96920113e-09
1.25547849e-02 9.00853567e-07 2.65098437e-06 9.00853567e-09
1.28058806e-02 9.02909898e-07 2.89164247e-06 9.02909898e-09
1.30619982e-02 9.02611283e-07 3.17045149e-06 9.02611283e-09
1.33232381e-02 8.99327212e-07 3.49669086e-06 8.99327212e-09
1.35897029e-02 8.92208603e-07 3.88286444e-06 8.92208603e-09
1.38614970e-02 8.80084597e-07 4.34622823e-06 8.80084597e-09
1.41387269e-02 8.61294787e-07 4.91127678e-06 8.61294787e-09
1.44215014e-02 8.33404337e-07 5.61397097e-06 8.33404337e-09
1.47099315e-02 7.92694218e-07 6.50931719e-06 7.92694218e-09
1.50041301e-02 7.33188551e-07 7.68586517e-06 7.33188551e-09
1.53042127e-02 6.44642808e-07 9.29580266e-06 6.44642808e-09
1.56102969e-02 5.07923853e-07 1.16244504e-05 5.07923853e-09
1.59225029e-02 2.82785758e-07 1.52758722e-05 2.82785758e-09
1.62409529e-02 1.31791845e-07 2.17862325e-05 1.31791845e-09
1.65657720e-02 1.07480064e-06 3.64988449e-05 1.07480064e-08
1.68970874e-02 4.34100361e-06 9.58405461e-05 4.34100361e-08
1.72350292e-02 7.86001601e-06 1.11830022e-04 7.86001601e-08
1.75797298e-02 4.22144977e-06 4.19305066e-05 4.22144977e-08
1.79313244e-02 3.19616091e-06 2.59368786e-05 3.19616091e-08
1.82899509e-02 2.75809864e-06 1.90669558e-05 2.75809864e-08
1.86557499e-02 2.52456454e-06 1.52763870e-05 2.52456454e-08
1.90288649e-02 2.38520026e-06 1.28887153e-05 2.38520026e-08
1.94094422e-02 2.29685754e-06 1.12573271e-05 2.29685754e-08
1.97976310e-02 2.23926645e-06 1.00805591e-05 2.23926645e-08
2.01935836e-02 2.20166059e-06 9.19893364e-06 2.20166059e-08
2.05974553e-02 2.17779365e-06 8.52031871e-06 2.17779365e-08
2.10094044e-02 2.16379147e-06 7.98784818e-06 2.16379147e-08
2.14295925e-02 2.15712140e-06 7.56458625e-06 2.15712140e-08
2.18581843e-02 2.15605546e-06 7.22555976e-06 2.15605546e-08
2.22953480e-02 2.15937158e-06 6.95333679e-06 2.15937158e-08
2.27412550e-02 2.16617835e-06 6.73543870e-06 2.16617835e-08
2.31960801e-02 2.17580745e-06 6.56275745e-06 2.17580745e-08
2.36600017e-02 2.18774502e-06 6.42855171e-06 2.18774502e-08
2.41332017e-02 2.20158652e-06 6.32779057e-06 2.20158652e-08
2.46158658e-02 2.21700597e-06 6.25671365e-06 2.21700597e-08
2.51081831e-02 2.23373454e-06 6.21253060e-06 2.23373454e-08
2.56103467e-02 2.25154525e-06 6.19321301e-06 2.25154525e-08
2.61225537e-02 2.27024159e-06 6.19734958e-06 2.27024159e-08
2.66450047e-02 2.28964906e-06 6.22404583e-06 2.28964906e-08
2.71779048e-02 2.30960843e-06 6.27285649e-06 2.30960843e-08
2.77214629e-02 2.32997041e-06 6.34374253e-06 2.32997041e-08
2.82758922e-02 2.35059104e-06 6.43704829e-06 2.35059104e-08
2.88414100e-02 2.37132768e-06 6.55349546e-06 2.37132768e-08
2.94182382e-02 2.39203523e-06 6.69419266e-06 2.39203523e-08
3.00066030e-02 2.41256241e-06 6.86066051e-06 2.41256241e-08
3.06067351e-02 2.43274785e-06 7.05487305e-06 2.43274785e-08
3.12188698e-02 2.45241583e-06 7.27931792e-06 2.45241583e-08
3.18432472e-02 2.47137136e-06 7.53707878e-06 2.47137136e-08
3.24801121e-02 2.48939438e-06 7.83194555e-06 2.48939438e-08
3.31297143e-02 2.50623262e-06 8.16856028e-06 2.50623262e-08
3.37923086e-02 2.52159269e-06 8.55260990e-06 2.52159269e-08
3.44681548e-02 2.53512858e-06 8.99108195e-06 2.53512858e-08
3.51575179e-02 2.54642675e-06 9.49260653e-06 2.54642675e-08
3.58606683e-02 2.55498622e-06 1.00679186e-05 2.55498622e-08
3.65778816e-02 2.56019154e-06 1.07304911e-05 2.56019154e-08
3.73094393e-02 2.56127555e-06 1.14974164e-05 2.56127555e-08
3.80556280e-02 2.55726681e-06 1.23906552e-05 2.55726681e-08
3.88167406e-02 2.54691383e-06 1.34388438e-05 2.54691383e-08
3.95930754e-02 2.52857304e-06 1.46799732e-05 2.52857304e-08
4.03849369e-02 2.50003860e-06 1.61654704e-05 2.50003860e-08
4.11926357e-02 2.45827506e-06 1.79666184e-05 2.45827506e-08
4.20164884e-02 2.39898175e-06 2.01850402e-05 2.39898175e-08
4.28568181e-02 2.31585048e-06 2.29705955e-05 2.31585048e-08
4.37139545e-02 2.19923158e-06 2.65536141e-05 2.19923158e-08
4.45882336e-02 2.03357499e-06 3.13069038e-05 2.03357499e-08
4.54799983e-02 1.79210056e-06 3.78753976e-05 1.79210056e-08
4.63895982e-02 1.42444576e-06 4.74783999e-05 1.42444576e-08
4.73173902e-02 8.23559351e-07 6.27277043e-05 8.23559351e-09
4.82637380e-02 2.83800381e-07 9.03870486e-05 2.83800381e-09
4.92290128e-02 2.84199524e-06 1.54788006e-04 2.84199524e-08
5.02135930e-02 1.18580609e-05 4.35583816e-04 1.18580609e-07
5.12178649e-02 1.85864510e-05 4.07018444e-04 1.85864510e-07
5.22422222e-02 1.03236111e-05 1.64118270e-04 1.03236111e-07
5.32870666e-02 7.93217750e-06 1.04358294e-04 7.93217750e-08
5.43528080e-02 6.87336070e-06 7.81560393e-05 6.87336070e-08
5.54398641e-02 6.29087434e-06 6.36551747e-05 6.29087434e-08
5.65486614e-02 5.93022636e-06 5.45887879e-05 5.93022636e-08
5.76796346e-02 5.69011021e-06 4.84985261e-05 5.69011021e-08
5.88332273e-02 5.52231931e-06 4.42272522e-05 5.52231931e-08
6.00098919e-02 5.40095871e-06 4.11614457e-05 5.40095871e-08
6.12100897e-02 5.31082167e-06 3.89479336e-05 5.31082167e-08
6.24342915e-02 5.24232948e-06 3.73714480e-05 5.24232948e-08
6.36829773e-02 5.18908268e-06 3.62958470e-05 5.18908268e-08
6.49566369e-02 5.14657333e-06 3.56336105e-05 5.14657333e-08
6.62557696e-02 5.11145953e-06 3.53290934e-05 5.11145953e-08
6.75808850e-02 5.08113072e-06 3.53490097e-05 5.08113072e-08
6.89325027e-02 5.05343051e-06 3.56770071e-05 5.05343051e-08
7.03111528e-02 5.02646726e-06 3.63107558e-05 5.02646726e-08
7.17173758e-02 4.99847269e-06 3.72607574e-05 4.99847269e-08
7.31517233e-02 4.96768377e-06 3.85505181e-05 4.96768377e-08
7.46147578e-02 4.93223012e-06 4.02180206e-05 4.93223012e-08
7.61070530e-02 4.89001094e-06 4.23186775e-05 4.89001094e-08
7.76291940e-02 4.83854351e-06 4.49302338e-05 4.83854351e-08
7.91817779e-02 4.77475880e-06 4.81605023e-05 4.77475880e-08
8.07654134e-02 4.69470567e-06 5.21595095e-05 4.69470567e-08
8.23807217e-02 4.59309836e-06 5.71388843e-05 4.59309836e-08
8.40283362e-02 4.46258875e-06 6.34037452e-05 4.46258875e-08
8.57089029e-02 4.29253491e-06 7.14073162e-05 4.29253491e-08
8.74230809e-02 4.06679647e-06 8.18494217e-05 4.06679647e-08
8.91715425e-02 3.75951471e-06 9.58660085e-05 3.75951471e-08
9.09549734e-02 3.32633839e-06 1.15425218e-04 3.32633839e-08
9.27740729e-02 2.68412049e-06 1.44249799e-04 2.68412049e-08
9.46295543e-02 1.65660740e-06 1.90309694e-04 1.65660740e-08
9.65221454e-02 2.04702654e-07 2.74206487e-04 2.04702654e-09
9.84525883e-02 4.44290384e-06 4.69735010e-04 4.44290384e-08
1.00421640e-01 1.92495833e-05 1.31604255e-03 1.92495833e-07
1.02430073e-01 3.12100903e-05 1.27776825e-03 3.12100903e-07
1.04478674e-01 1.72646079e-05 5.15392156e-04 1.72646079e-07
1.06568248e-01 1.32081282e-05 3.30521501e-04 1.32081282e-07
1.08699613e-01 1.13879582e-05 2.50539805e-04 1.13879582e-07
1.10873605e-01 1.03617641e-05 2.07109439e-04 1.03617641e-07
1.13091077e-01 9.70219506e-06 1.80748237e-04 9.70219506e-08
1.15352899e-01 9.23910595e-06 1.63862015e-04 9.23910595e-08

